Towards a Comprehensive Solution for a Vision-based Digitized Neurological Examination

The ability to use digitally recorded and quantified neurological exam information is important to help healthcare systems deliver better care, in-person and via telehealth, as they compensate for a growing shortage of neurologists. Current neurological digital biomarker pipelines, however, are narrowed down to a specific neurological exam component or applied for assessing specific conditions. In this paper, we propose an accessible vision-based exam and documentation solution called Digitized Neurological Examination (DNE) to expand exam biomarker recording options and clinical applications using a smartphone/tablet. Through our DNE software, healthcare providers in clinical settings and people at home are enabled to video capture an examination while performing instructed neurological tests, including finger tapping, finger to finger, forearm roll, and stand-up and walk. Our modular design of the DNE software supports integrations of additional tests. The DNE extracts from the recorded examinations the 2D/3D human-body pose and quantifies kinematic and spatio-temporal features. The features are clinically relevant and allow clinicians to document and observe the quantified movements and the changes of these metrics over time. A web server and a user interface for recordings viewing and feature visualizations are available. DNE was evaluated on a collected dataset of 21 subjects containing normal and simulated-impaired movements. The overall accuracy of DNE is demonstrated by classifying the recorded movements using various machine learning models. Our tests show an accuracy beyond 90% for upper-limb tests and 80% for the stand-up and walk tests.

==> DNE journal paper_final_arXiv/fig_dat_csv/ar_R.Forest_imprt_feats.csv <==
feat_name,imprt_mean,imprt_std
Mean Rolling Speed (L),0.0523,0.0065
Maximum Acceleration (R),0.0576,0.0043
Mean Amplitude (R),0.0993,0.0055
Maximum Acceleration (L),0.1166,0.0032
STD Period (R),0.1320,0.0050
STD Amplitude (R),0.1360,0.0114
Maximum Acceleration Asymmetry,0.1718,0.0052
STD Period (L),0.1790,0.0078
STD Amplitude (L),0.1833,0.0061
Mean Period (L),0.3909,0.0142
Maximum Speed Asymmetry,0.4166,0.0186
Rolling Rate (L),0.4862,0.0126
Amplitude Asymmetry,0.5215,0.0335
Mean Period (R),0.8340,0.0093
Rolling Rate (R),1.0000,0.0286


==> DNE journal paper_final_arXiv/fig_dat_csv/ft_R.Forest_imprt_feats.csv <==
feat_name,imprt_mean,imprt_std
Maximum Speed (R),0.1415,0.0044
STD Wrist Stability (R),0.1421,0.0034
STD Wrist Stability (L),0.1456,0.0032
Average Tapping Rate (L),0.1496,0.0033
Mean Period (L),0.1673,0.0039
Maximum Acceleration (L),0.2477,0.0117
Acceleration Assymetry,0.2566,0.0080
STD Frequency (R),0.2835,0.0141
Period Asymmetry,0.3702,0.0087
Maximum Speed (L),0.4807,0.0077
STD Period (L)	,0.5591,0.0122
STD Period (R),0.6568,0.0220
Amplitude Asymmetry,0.8823,0.0286
Mean Amplitude (L)	,0.9420,0.0201
Frequency Asymmetry,1.0000,0.0297


==> DNE journal paper_final_arXiv/fig_dat_csv/ftf_R.Forest_imprt_feats.csv <==
feat_name,imprt_mean,imprt_std
STD Velocity Angle Symmetry (R),0.0703,0.0035
STD Path Smoothness (L),0.0709,0.0051
Average Speed (L),0.0855,0.0032
STD Velocity Angle Symmetry (L),0.1020,0.0074
Mean Path Smoothness (L),0.1036,0.0053
STD Path Smoothness (R),0.1670,0.0138
Mean Path Smoothness (R),0.2067,0.0165
STD Period (L),0.3064,0.0127
STD Period (R),0.3194,0.0083
Mean Velocity Angle Symmetry (L),0.3383,0.0183
Mean Velocity Angle Symmetry (R),0.3638,0.0058
Vertical Symmetry,0.5694,0.0235
Mean Period (R),0.7340,0.0276
Mean Period (L),0.8825,0.0106
Horizontal Symmetry,1.0000,0.0352


==> DNE journal paper_final_arXiv/fig_dat_csv/gait_R.Forest_imprt_feats.csv <==
feat_name,imprt_mean,imprt_std
STD Turning Time,0.1312,0.0056
STD Walking Speed,0.1349,0.0087
STD Step Symmetry,0.1435,0.0066
Mean Cadence,0.1451,0.0082
Time To Stand,0.1846,0.0078
Mean Step Width,0.2303,0.0159
Median Step Width,0.2471,0.0155
STD Step Width,0.2669,0.0164
Mean Walking Speed,0.4040,0.0117
STD Step Time,0.5093,0.0142
STD Knee Angle Symmetry,0.5609,0.0137
Median Step Length,0.5672,0.0160
Median Knee Angle Symmetry,0.7474,0.0148
Mean Step Length,0.8365,0.0397
Mean Knee Angle Symmetry ,1.0000,0.0228


==> DNE journal paper_final_arXiv/fig_tex/classifiers_all.csv <==
FT,RF,0.8554,0.8947,0.8500,0.8750,0.8500,0.8625,0.8339,0.8773,0.9278,0.8492,0.9236,0.8672,0.8864,0.8643
FT,GBM,\textbf{0.8804},0.9156,\textbf{0.8750},0.9000,\textbf{0.8742},\textbf{0.8875},\underline{0.8602},0.8866,0.9464,0.8470,\textbf{0.9418},0.8839,0.8944,\underline{0.8864}
FT,XGBOOST,0.8304,0.8778,0.8250,0.8500,0.8263,0.8375,0.8049,0.8655,0.9206,0.8292,0.9218,0.8481,0.8755,0.8530
FT,LR,0.8679,\textbf{0.9714},0.7750,\textbf{0.9750},0.8514,\underline{0.8750},\textbf{0.8732},0.8773,\underline{0.9492},0.8292,\textbf{0.9418},0.8613,0.8855,0.8775
FT,RSVM,0.8679,0.8950,\textbf{0.8750},0.8750,\underline{0.8639},\underline{0.8750},0.8428,\underline{0.8916},0.9014,\textbf{0.8914},0.8951,\underline{0.8867},0.8932,0.8631
FT,MLP,0.8679,\underline{0.9350},0.8250,\underline{0.9250},0.8575,\underline{0.8750},0.8578,0.8563,0.9300,0.8029,0.9236,0.8199,0.8632,0.8387
FT,LSTM,0.8089,0.8273,0.8250,0.8000,0.8146,0.8125,0.7705,\textbf{0.9008},\underline{0.9492},\underline{0.8796},\textbf{0.9418},\textbf{0.9029},\textbf{0.9107},\textbf{0.9044}
FT,CNN,0.8304,0.8273,\textbf{0.8750},0.7833,0.8474,0.8292,0.8024,\underline{0.8916},\textbf{0.9514},0.8514,\textbf{0.9418},0.8730,\underline{0.8966},0.8852
FTF,RF,0.8625,0.9232,0.8250,0.9000,0.8510,0.8625,0.8357,0.9623,0.9550,\underline{0.9818},0.9400,0.9666,0.9609,0.9473
FTF,GBM,\underline{0.9125},0.9378,\underline{0.9000},0.9250,\underline{0.8993},\underline{0.9125},\underline{0.8878},\textbf{0.9895},\underline{0.9800},\textbf{1.0000},\underline{0.9800},\textbf{0.9895},\textbf{0.9900},\textbf{0.9800}
FTF,XGBOOST,\textbf{0.9250},0.9278,\textbf{0.9250},0.9250,\textbf{0.9249},\textbf{0.9250},\textbf{0.9028},0.9684,\underline{0.9800},0.9636,\underline{0.9800},0.9704,0.9718,0.9647
FTF,LR,0.8375,0.9378,0.7500,0.9250,0.8004,0.8375,0.8128,0.8930,0.9314,0.8805,0.9200,0.8988,0.9003,0.8853
FTF,RSVM,0.8875,0.9378,0.8500,0.9250,0.8708,0.8875,0.8628,0.9579,0.9600,0.9636,0.9600,0.9599,0.9618,0.9447
FTF,MLP,0.8625,0.8788,0.8750,0.8500,0.8619,0.8625,0.8218,\underline{0.9789},0.9778,0.9778,\underline{0.9800},0.9778,0.9789,0.9686
FTF,LSTM,0.8875,\textbf{1.0000},0.7750,\textbf{1.0000},0.8338,0.8875,0.8875,\underline{0.9789},\underline{0.9800},\underline{0.9818},\underline{0.9800},\underline{0.9799},\underline{0.9809},0.9723
FTF,CNN,0.8875,\underline{0.9492},0.8250,\underline{0.9500},0.8735,0.8875,0.8688,0.9684,\textbf{1.0000},0.9455,\textbf{1.0000},0.9705,0.9727,\underline{0.9770}
FR,RF,0.8250,0.9100,0.7500,0.9000,0.8040,0.8250,0.7975,0.8737,0.8656,0.8583,0.8873,0.8551,0.8728,0.8093
FR,GBM,0.8500,0.8878,0.8250,0.8750,0.8360,0.8500,0.8128,\underline{0.9033},0.9124,\underline{0.8806},0.8936,\underline{0.8914},0.8871,\underline{0.8543}
FR,XGBOOST,0.8500,0.9100,0.8000,0.9000,0.8325,0.8500,0.8225,0.8947,0.9064,0.8583,0.9255,0.8742,\underline{0.8919},0.8406
FR,LR,0.8625,\textbf{0.9500},0.7750,\textbf{0.9500},0.8414,0.8625,0.8500,0.8947,\underline{0.9492},0.8083,\underline{0.9618},0.8635,0.8851,0.8513
FR,RSVM,\textbf{0.9125},\underline{0.9278},\textbf{0.9000},\underline{0.9250},\textbf{0.9097},\textbf{0.9125},\textbf{0.8903},0.8717,0.8850,0.8417,0.9055,0.8567,0.8736,0.8221
FR,MLP,0.7875,0.8955,0.7000,0.8750,0.7413,0.7875,0.7580,0.8132,0.8337,0.8000,0.7891,0.8084,0.7945,0.7605
FR,LSTM,\underline{0.8875},0.9100,\underline{0.8750},0.9000,\underline{0.8859},\underline{0.8875},\underline{0.8600},0.8507,0.8929,0.7667,0.9255,0.8227,0.8461,0.7959
FR,CNN,0.8000,0.8700,0.7250,0.8750,0.7761,0.8000,0.7650,\textbf{0.9539},\textbf{1.0000},\textbf{0.9222},\textbf{1.0000},\textbf{0.9568},\textbf{0.9611},\textbf{0.9683}
SAW,RF,0.7877,0.8167,0.7917,0.7946,0.7804,0.7932,0.7542,0.8000,0.8679,0.8429,0.7467,0.8385,0.7948,\underline{0.8270}
SAW,GBM,0.8189,\textbf{0.9000},0.7917,\textbf{0.8571},0.8042,0.8244,0.7958,\underline{0.8200},0.8406,\underline{0.9000},0.6967,0.8561,\underline{0.7983},0.8139
SAW,XGBOOST,0.8261,0.8250,\underline{0.8542},0.8036,0.8240,0.8289,0.7677,\underline{0.8200},0.8317,\textbf{0.9333},0.6300,\underline{0.8670},0.7817,0.8106
SAW,LR,0.8189,0.8375,\underline{0.8542},0.7946,0.8250,0.8244,0.7802,0.7800,\underline{0.8762},0.7810,\textbf{0.7867},0.8097,0.7838,0.8257
SAW,RSVM,\textbf{0.8606},0.8500,\textbf{0.9375},0.7946,\textbf{0.8740},\textbf{0.8661},\underline{0.8187},\textbf{0.8400},\textbf{0.8929},0.8714,\textbf{0.7867},\textbf{0.8685},\textbf{0.8290},\textbf{0.8514}
SAW,MLP,0.8189,0.8500,\underline{0.8542},0.7946,0.8240,0.8244,0.7771,0.7800,0.8179,0.8714,0.6467,0.8277,0.7590,0.7860
SAW,LSTM,0.7372,0.8333,0.6250,0.8393,0.6778,0.7321,0.6950,0.7800,0.7833,0.8648,0.6700,0.8139,0.7674,0.7541
SAW,CNN,0.7877,0.8542,0.7292,0.8393,0.7643,0.7842,0.7452,0.7800,0.8267,0.8076,0.7500,0.8063,0.7788,0.7962


==> DNE journal paper_final_arXiv/fig_tex/model_params_all.csv <==
FT&RF&class weight: $\text{balanced}$; max depth $\in\{10,20\}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators $\in\{30,50\}$&class weight $\in\{\text{None},\text{balanced}\}$; max depth $\in\{10,15,20\}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators $\in\{40,50,70\}$
FT&GBM&learning rate $\in\{0.1,0.2\}$; max depth $\in\{2,4\}$; max features $\in\{4,5,6,\text{auto}\}$; min samples leaf: $1$; min samples split $\in\{2,4\}$; n estimators $\in\{100,150,50\}$&learning rate $\in\{0.1,0.2\}$; max depth $\in\{10,2,4\}$; max features $\in\{4,\text{auto}\}$; min samples leaf: $1$; min samples split $\in\{2,6\}$; n estimators $\in\{100,50\}$
FT&XGBoost&colsample bytree: $0.6$; eval metric: $\text{error}$; gamma $\in\{0.1,0.5\}$; max depth $\in\{5,8\}$; min child weight: $1$; subsample: $0.6$; use label encoder: $\text{False}$&colsample bytree $\in\{0.6,0.7\}$; eval metric: $\text{error}$; gamma: $0.1$; max depth $\in\{5,8\}$; min child weight $\in\{1,2.0\}$; subsample $\in\{0.5,0.6\}$; use label encoder: $\text{False}$
FT&LR&C $\in\{0.001,0.005\}$; max iter: $200$; penalty: $\text{l2}$&C $\in\{0.05,0.1\}$; max iter $\in\{100,200\}$; penalty: $\text{l2}$
FT&RSVM&C $\in\{0.2,0.5,1.0,2.0\}$; gamma $\in\{\text{auto},\text{scale}\}$; kernel: $\text{rbf}$; max iter $\in\{1000,200,500\}$&C $\in\{0.2,0.5,1.0\}$; gamma $\in\{0.1,\text{auto},\text{scale}\}$; kernel: $\text{rbf}$; max iter $\in\{1000,200,500\}$
FT&MLP&alpha $\in\{0.001,0.005,0.01\}$; hidden layer sizes $\in\{[100, 20],[40, 10]\}$; max iter: $1000$&alpha $\in\{0.001,0.005\}$; hidden layer sizes $\in\{[100, 20],[40, 10]\}$; max iter: $1000$
FTF&RF&class weight: $\text{None}$; max depth $\in\{10,3\}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators $\in\{10,100\}$&class weight: $\text{None}$; max depth $\in\{10,3,5\}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators $\in\{10,100,30\}$
FTF&GBM&learning rate $\in\{0.1,0.2\}$; max depth $\in\{2,3\}$; max features: $4$; min samples leaf $\in\{1,3\}$; min samples split $\in\{2,4\}$; n estimators $\in\{100,50\}$&learning rate $\in\{0.15,0.5\}$; max depth $\in\{2,4\}$; max features: $\text{sqrt}$; min samples leaf: $3$; min samples split: $4$; n estimators $\in\{150,50\}$
FTF&XGBoost&eval metric: $\text{error}$; gamma: $2$; use label encoder: $\text{False}$&colsample bytree: $0.7$; eval metric: $\text{error}$; gamma $\in\{0.5,2.0\}$; max depth $\in\{5,8\}$; min child weight: $2.0$; subsample: $0.5$; use label encoder: $\text{False}$
FTF&LR&C: $1.0$; max iter: $100$; penalty: $\text{l2}$&C: $1.0$; max iter: $100$; penalty: $\text{l2}$
FTF&RSVM&C $\in\{3.0,4.0\}$; gamma: $\text{scale}$; kernel: $\text{rbf}$; max iter: $500$&C $\in\{3.0,4.0\}$; gamma: $\text{scale}$; kernel: $\text{rbf}$; max iter: $500$
FTF&MLP&alpha: $0.01$; hidden layer sizes: $[20, 10]$&alpha: $0.01$; hidden layer sizes $\in\{[10, 12],[20, 10]\}$
FR&RF&class weight $\in\{\text{None},\text{balanced}\}$; max depth $\in\{20,25,50\}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators $\in\{150,40,50\}$&class weight $\in\{\text{None},\text{balanced}\}$; max depth $\in\{10,20\}$; max features $\in\{\text{auto},\text{log2}\}$; min samples leaf: $1$; n estimators $\in\{40,50\}$
FR&GBM&learning rate $\in\{0.1,0.2\}$; max depth $\in\{2,4\}$; max features $\in\{4,\text{auto},\text{log2}\}$; min samples leaf $\in\{1,3\}$; min samples split $\in\{2,4\}$; n estimators $\in\{100,150,50\}$&learning rate $\in\{0.1,0.2\}$; max depth $\in\{2,4,5\}$; max features $\in\{4,5,6,\text{auto}\}$; min samples leaf: $1$; min samples split $\in\{2,4\}$; n estimators $\in\{100,150,50\}$
FR&XGBoost&colsample bytree $\in\{0.6,0.7\}$; eval metric: $\text{error}$; gamma: $0.1$; max depth $\in\{5,8\}$; min child weight $\in\{1,2.0\}$; subsample $\in\{0.5,0.6\}$; use label encoder: $\text{False}$&colsample bytree $\in\{0.6,0.7\}$; eval metric: $\text{error}$; gamma $\in\{0.1,0.5\}$; max depth: $8$; min child weight $\in\{1,2.0\}$; subsample $\in\{0.5,0.6\}$; use label encoder: $\text{False}$
FR&LR&C: $0.05$; max iter: $500$; penalty: $\text{l2}$&C $\in\{0.005,0.01\}$; max iter: $200$; penalty: $\text{l2}$
FR&RSVM&C $\in\{0.05,0.5,1.0,2.0\}$; gamma $\in\{0.1,\text{auto},\text{scale}\}$; kernel: $\text{rbf}$; max iter $\in\{1000,500\}$&C: $1$; gamma: $\text{scale}$; kernel: $\text{rbf}$; max iter $\in\{1000,500\}$
FR&MLP&alpha $\in\{0.001,0.005\}$; hidden layer sizes: $[40, 10]$; max iter $\in\{1000,700,800\}$&alpha $\in\{0.001,0.005\}$; hidden layer sizes: $[40, 10]$; max iter $\in\{1000,500\}$
SAW&RF&class weight: $\text{None}$; max depth: $\text{None}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators: $100$&class weight: $\text{None}$; max depth: $\text{None}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators: $100$
SAW&GBM&learning rate $\in\{0.01,0.5\}$; max depth $\in\{2,7,8\}$; max features $\in\{\text{log2},\text{sqrt}\}$; min samples leaf $\in\{10,3\}$; min samples split $\in\{2,3,4\}$; n estimators $\in\{150,50\}$&learning rate $\in\{0.05,0.1\}$; max depth $\in\{2,5\}$; max features $\in\{4,5\}$; min samples leaf: $1$; min samples split: $2$; n estimators $\in\{100,50\}$
SAW&XGBoost&colsample bytree $\in\{0.8,1.0\}$; eval metric: $\text{error}$; gamma $\in\{1.5,2,2.5\}$; max depth $\in\{5,8\}$; min child weight: $1$; subsample $\in\{0.3,0.6\}$; use label encoder: $\text{False}$&colsample bytree: $0.6$; eval metric: $\text{error}$; gamma $\in\{1.5,2\}$; max depth: $7$; min child weight $\in\{1.0,5\}$; subsample: $0.8$; use label encoder: $\text{False}$
SAW&LR&C $\in\{0.005,0.5\}$; max iter: $200$; penalty: $\text{l2}$&C: $1.0$; max iter: $100$; penalty: $\text{l2}$
SAW&RSVM&C $\in\{1.0,2.0\}$; gamma: $\text{scale}$; kernel: $\text{rbf}$; max iter: $500$&C $\in\{1.0,2.0,4.0\}$; gamma: $\text{scale}$; kernel: $\text{rbf}$; max iter: $500$
SAW&MLP&alpha: $0.01$; hidden layer sizes: $[80, 200, 80]$; max iter: $500$&alpha: $0.01$; hidden layer sizes $\in\{[20, 50, 20],[80, 200, 80]\}$; max iter: $500$

==> DNE journal paper_final_arXiv/model_params_all.csv <==
FT&RF&class weight: $\text{balanced}$; max depth $\in\{10,20\}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators $\in\{30,50\}$&class weight $\in\{\text{None},\text{balanced}\}$; max depth $\in\{10,15,20\}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators $\in\{40,50,70\}$
FT&GBM&learning rate $\in\{0.1,0.2\}$; max depth $\in\{2,4\}$; max features $\in\{4,5,6,\text{auto}\}$; min samples leaf: $1$; min samples split $\in\{2,4\}$; n estimators $\in\{100,150,50\}$&learning rate $\in\{0.1,0.2\}$; max depth $\in\{10,2,4\}$; max features $\in\{4,\text{auto}\}$; min samples leaf: $1$; min samples split $\in\{2,6\}$; n estimators $\in\{100,50\}$
FT&XGBoost&colsample bytree: $0.6$; eval metric: $\text{error}$; gamma $\in\{0.1,0.5\}$; max depth $\in\{5,8\}$; min child weight: $1$; subsample: $0.6$; use label encoder: $\text{False}$&colsample bytree $\in\{0.6,0.7\}$; eval metric: $\text{error}$; gamma: $0.1$; max depth $\in\{5,8\}$; min child weight $\in\{1,2.0\}$; subsample $\in\{0.5,0.6\}$; use label encoder: $\text{False}$
FT&LR&C $\in\{0.001,0.005\}$; max iter: $200$; penalty: $\text{l2}$&C $\in\{0.05,0.1\}$; max iter $\in\{100,200\}$; penalty: $\text{l2}$
FT&RSVM&C $\in\{0.2,0.5,1.0,2.0\}$; gamma $\in\{\text{auto},\text{scale}\}$; kernel: $\text{rbf}$; max iter $\in\{1000,200,500\}$&C $\in\{0.2,0.5,1.0\}$; gamma $\in\{0.1,\text{auto},\text{scale}\}$; kernel: $\text{rbf}$; max iter $\in\{1000,200,500\}$
FT&MLP&alpha $\in\{0.001,0.005,0.01\}$; hidden layer sizes $\in\{[100, 20],[40, 10]\}$; max iter: $1000$&alpha $\in\{0.001,0.005\}$; hidden layer sizes $\in\{[100, 20],[40, 10]\}$; max iter: $1000$
FTF&RF&class weight: $\text{None}$; max depth $\in\{10,3\}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators $\in\{10,100\}$&class weight: $\text{None}$; max depth $\in\{10,3,5\}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators $\in\{10,100,30\}$
FTF&GBM&learning rate $\in\{0.1,0.2\}$; max depth $\in\{2,3\}$; max features: $4$; min samples leaf $\in\{1,3\}$; min samples split $\in\{2,4\}$; n estimators $\in\{100,50\}$&learning rate $\in\{0.15,0.5\}$; max depth $\in\{2,4\}$; max features: $\text{sqrt}$; min samples leaf: $3$; min samples split: $4$; n estimators $\in\{150,50\}$
FTF&XGBoost&eval metric: $\text{error}$; gamma: $2$; use label encoder: $\text{False}$&colsample bytree: $0.7$; eval metric: $\text{error}$; gamma $\in\{0.5,2.0\}$; max depth $\in\{5,8\}$; min child weight: $2.0$; subsample: $0.5$; use label encoder: $\text{False}$
FTF&LR&C: $1.0$; max iter: $100$; penalty: $\text{l2}$&C: $1.0$; max iter: $100$; penalty: $\text{l2}$
FTF&RSVM&C $\in\{3.0,4.0\}$; gamma: $\text{scale}$; kernel: $\text{rbf}$; max iter: $500$&C $\in\{3.0,4.0\}$; gamma: $\text{scale}$; kernel: $\text{rbf}$; max iter: $500$
FTF&MLP&alpha: $0.01$; hidden layer sizes: $[20, 10]$&alpha: $0.01$; hidden layer sizes $\in\{[10, 12],[20, 10]\}$
FR&RF&class weight $\in\{\text{None},\text{balanced}\}$; max depth $\in\{20,25,50\}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators $\in\{150,40,50\}$&class weight $\in\{\text{None},\text{balanced}\}$; max depth $\in\{10,20\}$; max features $\in\{\text{auto},\text{log2}\}$; min samples leaf: $1$; n estimators $\in\{40,50\}$
FR&GBM&learning rate $\in\{0.1,0.2\}$; max depth $\in\{2,4\}$; max features $\in\{4,\text{auto},\text{log2}\}$; min samples leaf $\in\{1,3\}$; min samples split $\in\{2,4\}$; n estimators $\in\{100,150,50\}$&learning rate $\in\{0.1,0.2\}$; max depth $\in\{2,4,5\}$; max features $\in\{4,5,6,\text{auto}\}$; min samples leaf: $1$; min samples split $\in\{2,4\}$; n estimators $\in\{100,150,50\}$
FR&XGBoost&colsample bytree $\in\{0.6,0.7\}$; eval metric: $\text{error}$; gamma: $0.1$; max depth $\in\{5,8\}$; min child weight $\in\{1,2.0\}$; subsample $\in\{0.5,0.6\}$; use label encoder: $\text{False}$&colsample bytree $\in\{0.6,0.7\}$; eval metric: $\text{error}$; gamma $\in\{0.1,0.5\}$; max depth: $8$; min child weight $\in\{1,2.0\}$; subsample $\in\{0.5,0.6\}$; use label encoder: $\text{False}$
FR&LR&C: $0.05$; max iter: $500$; penalty: $\text{l2}$&C $\in\{0.005,0.01\}$; max iter: $200$; penalty: $\text{l2}$
FR&RSVM&C $\in\{0.05,0.5,1.0,2.0\}$; gamma $\in\{0.1,\text{auto},\text{scale}\}$; kernel: $\text{rbf}$; max iter $\in\{1000,500\}$&C: $1$; gamma: $\text{scale}$; kernel: $\text{rbf}$; max iter $\in\{1000,500\}$
FR&MLP&alpha $\in\{0.001,0.005\}$; hidden layer sizes: $[40, 10]$; max iter $\in\{1000,700,800\}$&alpha $\in\{0.001,0.005\}$; hidden layer sizes: $[40, 10]$; max iter $\in\{1000,500\}$
SAW&RF&class weight: $\text{None}$; max depth: $\text{None}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators: $100$&class weight: $\text{None}$; max depth: $\text{None}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators: $100$
SAW&GBM&learning rate $\in\{0.01,0.5\}$; max depth $\in\{2,7,8\}$; max features $\in\{\text{log2},\text{sqrt}\}$; min samples leaf $\in\{10,3\}$; min samples split $\in\{2,3,4\}$; n estimators $\in\{150,50\}$&learning rate $\in\{0.05,0.1\}$; max depth $\in\{2,5\}$; max features $\in\{4,5\}$; min samples leaf: $1$; min samples split: $2$; n estimators $\in\{100,50\}$
SAW&XGBoost&colsample bytree $\in\{0.8,1.0\}$; eval metric: $\text{error}$; gamma $\in\{1.5,2,2.5\}$; max depth $\in\{5,8\}$; min child weight: $1$; subsample $\in\{0.3,0.6\}$; use label encoder: $\text{False}$&colsample bytree: $0.6$; eval metric: $\text{error}$; gamma $\in\{1.5,2\}$; max depth: $7$; min child weight $\in\{1.0,5\}$; subsample: $0.8$; use label encoder: $\text{False}$
SAW&LR&C $\in\{0.005,0.5\}$; max iter: $200$; penalty: $\text{l2}$&C: $1.0$; max iter: $100$; penalty: $\text{l2}$
SAW&RSVM&C $\in\{1.0,2.0\}$; gamma: $\text{scale}$; kernel: $\text{rbf}$; max iter: $500$&C $\in\{1.0,2.0,4.0\}$; gamma: $\text{scale}$; kernel: $\text{rbf}$; max iter: $500$
SAW&MLP&alpha: $0.01$; hidden layer sizes: $[80, 200, 80]$; max iter: $500$&alpha: $0.01$; hidden layer sizes $\in\{[20, 50, 20],[80, 200, 80]\}$; max iter: $500$

==> fig_dat_csv/ar_R.Forest_imprt_feats.csv <==
feat_name,imprt_mean,imprt_std
Mean Rolling Speed (L),0.0523,0.0065
Maximum Acceleration (R),0.0576,0.0043
Mean Amplitude (R),0.0993,0.0055
Maximum Acceleration (L),0.1166,0.0032
STD Period (R),0.1320,0.0050
STD Amplitude (R),0.1360,0.0114
Maximum Acceleration Asymmetry,0.1718,0.0052
STD Period (L),0.1790,0.0078
STD Amplitude (L),0.1833,0.0061
Mean Period (L),0.3909,0.0142
Maximum Speed Asymmetry,0.4166,0.0186
Rolling Rate (L),0.4862,0.0126
Amplitude Asymmetry,0.5215,0.0335
Mean Period (R),0.8340,0.0093
Rolling Rate (R),1.0000,0.0286


==> fig_dat_csv/ft_R.Forest_imprt_feats.csv <==
feat_name,imprt_mean,imprt_std
Maximum Speed (R),0.1415,0.0044
STD Wrist Stability (R),0.1421,0.0034
STD Wrist Stability (L),0.1456,0.0032
Average Tapping Rate (L),0.1496,0.0033
Mean Period (L),0.1673,0.0039
Maximum Acceleration (L),0.2477,0.0117
Acceleration Assymetry,0.2566,0.0080
STD Frequency (R),0.2835,0.0141
Period Asymmetry,0.3702,0.0087
Maximum Speed (L),0.4807,0.0077
STD Period (L)	,0.5591,0.0122
STD Period (R),0.6568,0.0220
Amplitude Asymmetry,0.8823,0.0286
Mean Amplitude (L)	,0.9420,0.0201
Frequency Asymmetry,1.0000,0.0297


==> fig_dat_csv/ftf_R.Forest_imprt_feats.csv <==
feat_name,imprt_mean,imprt_std
STD Velocity Angle Symmetry (R),0.0703,0.0035
STD Path Smoothness (L),0.0709,0.0051
Average Speed (L),0.0855,0.0032
STD Velocity Angle Symmetry (L),0.1020,0.0074
Mean Path Smoothness (L),0.1036,0.0053
STD Path Smoothness (R),0.1670,0.0138
Mean Path Smoothness (R),0.2067,0.0165
STD Period (L),0.3064,0.0127
STD Period (R),0.3194,0.0083
Mean Velocity Angle Symmetry (L),0.3383,0.0183
Mean Velocity Angle Symmetry (R),0.3638,0.0058
Vertical Symmetry,0.5694,0.0235
Mean Period (R),0.7340,0.0276
Mean Period (L),0.8825,0.0106
Horizontal Symmetry,1.0000,0.0352


==> fig_dat_csv/gait_R.Forest_imprt_feats.csv <==
feat_name,imprt_mean,imprt_std
STD Turning Time,0.1312,0.0056
STD Walking Speed,0.1349,0.0087
STD Step Symmetry,0.1435,0.0066
Mean Cadence,0.1451,0.0082
Time To Stand,0.1846,0.0078
Mean Step Width,0.2303,0.0159
Median Step Width,0.2471,0.0155
STD Step Width,0.2669,0.0164
Mean Walking Speed,0.4040,0.0117
STD Step Time,0.5093,0.0142
STD Knee Angle Symmetry,0.5609,0.0137
Median Step Length,0.5672,0.0160
Median Knee Angle Symmetry,0.7474,0.0148
Mean Step Length,0.8365,0.0397
Mean Knee Angle Symmetry ,1.0000,0.0228


==> fig_tex/classifiers_all.csv <==
FT,RF,0.8554,0.8947,0.8500,0.8750,0.8500,0.8625,0.8339,0.8773,0.9278,0.8492,0.9236,0.8672,0.8864,0.8643
FT,GBM,\textbf{0.8804},0.9156,\textbf{0.8750},0.9000,\textbf{0.8742},\textbf{0.8875},\underline{0.8602},0.8866,0.9464,0.8470,\textbf{0.9418},0.8839,0.8944,\underline{0.8864}
FT,XGBOOST,0.8304,0.8778,0.8250,0.8500,0.8263,0.8375,0.8049,0.8655,0.9206,0.8292,0.9218,0.8481,0.8755,0.8530
FT,LR,0.8679,\textbf{0.9714},0.7750,\textbf{0.9750},0.8514,\underline{0.8750},\textbf{0.8732},0.8773,\underline{0.9492},0.8292,\textbf{0.9418},0.8613,0.8855,0.8775
FT,RSVM,0.8679,0.8950,\textbf{0.8750},0.8750,\underline{0.8639},\underline{0.8750},0.8428,\underline{0.8916},0.9014,\textbf{0.8914},0.8951,\underline{0.8867},0.8932,0.8631
FT,MLP,0.8679,\underline{0.9350},0.8250,\underline{0.9250},0.8575,\underline{0.8750},0.8578,0.8563,0.9300,0.8029,0.9236,0.8199,0.8632,0.8387
FT,LSTM,0.8089,0.8273,0.8250,0.8000,0.8146,0.8125,0.7705,\textbf{0.9008},\underline{0.9492},\underline{0.8796},\textbf{0.9418},\textbf{0.9029},\textbf{0.9107},\textbf{0.9044}
FT,CNN,0.8304,0.8273,\textbf{0.8750},0.7833,0.8474,0.8292,0.8024,\underline{0.8916},\textbf{0.9514},0.8514,\textbf{0.9418},0.8730,\underline{0.8966},0.8852
FTF,RF,0.8625,0.9232,0.8250,0.9000,0.8510,0.8625,0.8357,0.9623,0.9550,\underline{0.9818},0.9400,0.9666,0.9609,0.9473
FTF,GBM,\underline{0.9125},0.9378,\underline{0.9000},0.9250,\underline{0.8993},\underline{0.9125},\underline{0.8878},\textbf{0.9895},\underline{0.9800},\textbf{1.0000},\underline{0.9800},\textbf{0.9895},\textbf{0.9900},\textbf{0.9800}
FTF,XGBOOST,\textbf{0.9250},0.9278,\textbf{0.9250},0.9250,\textbf{0.9249},\textbf{0.9250},\textbf{0.9028},0.9684,\underline{0.9800},0.9636,\underline{0.9800},0.9704,0.9718,0.9647
FTF,LR,0.8375,0.9378,0.7500,0.9250,0.8004,0.8375,0.8128,0.8930,0.9314,0.8805,0.9200,0.8988,0.9003,0.8853
FTF,RSVM,0.8875,0.9378,0.8500,0.9250,0.8708,0.8875,0.8628,0.9579,0.9600,0.9636,0.9600,0.9599,0.9618,0.9447
FTF,MLP,0.8625,0.8788,0.8750,0.8500,0.8619,0.8625,0.8218,\underline{0.9789},0.9778,0.9778,\underline{0.9800},0.9778,0.9789,0.9686
FTF,LSTM,0.8875,\textbf{1.0000},0.7750,\textbf{1.0000},0.8338,0.8875,0.8875,\underline{0.9789},\underline{0.9800},\underline{0.9818},\underline{0.9800},\underline{0.9799},\underline{0.9809},0.9723
FTF,CNN,0.8875,\underline{0.9492},0.8250,\underline{0.9500},0.8735,0.8875,0.8688,0.9684,\textbf{1.0000},0.9455,\textbf{1.0000},0.9705,0.9727,\underline{0.9770}
FR,RF,0.8250,0.9100,0.7500,0.9000,0.8040,0.8250,0.7975,0.8737,0.8656,0.8583,0.8873,0.8551,0.8728,0.8093
FR,GBM,0.8500,0.8878,0.8250,0.8750,0.8360,0.8500,0.8128,\underline{0.9033},0.9124,\underline{0.8806},0.8936,\underline{0.8914},0.8871,\underline{0.8543}
FR,XGBOOST,0.8500,0.9100,0.8000,0.9000,0.8325,0.8500,0.8225,0.8947,0.9064,0.8583,0.9255,0.8742,\underline{0.8919},0.8406
FR,LR,0.8625,\textbf{0.9500},0.7750,\textbf{0.9500},0.8414,0.8625,0.8500,0.8947,\underline{0.9492},0.8083,\underline{0.9618},0.8635,0.8851,0.8513
FR,RSVM,\textbf{0.9125},\underline{0.9278},\textbf{0.9000},\underline{0.9250},\textbf{0.9097},\textbf{0.9125},\textbf{0.8903},0.8717,0.8850,0.8417,0.9055,0.8567,0.8736,0.8221
FR,MLP,0.7875,0.8955,0.7000,0.8750,0.7413,0.7875,0.7580,0.8132,0.8337,0.8000,0.7891,0.8084,0.7945,0.7605
FR,LSTM,\underline{0.8875},0.9100,\underline{0.8750},0.9000,\underline{0.8859},\underline{0.8875},\underline{0.8600},0.8507,0.8929,0.7667,0.9255,0.8227,0.8461,0.7959
FR,CNN,0.8000,0.8700,0.7250,0.8750,0.7761,0.8000,0.7650,\textbf{0.9539},\textbf{1.0000},\textbf{0.9222},\textbf{1.0000},\textbf{0.9568},\textbf{0.9611},\textbf{0.9683}
SAW,RF,0.7877,0.8167,0.7917,0.7946,0.7804,0.7932,0.7542,0.8000,0.8679,0.8429,0.7467,0.8385,0.7948,\underline{0.8270}
SAW,GBM,0.8189,\textbf{0.9000},0.7917,\textbf{0.8571},0.8042,0.8244,0.7958,\underline{0.8200},0.8406,\underline{0.9000},0.6967,0.8561,\underline{0.7983},0.8139
SAW,XGBOOST,0.8261,0.8250,\underline{0.8542},0.8036,0.8240,0.8289,0.7677,\underline{0.8200},0.8317,\textbf{0.9333},0.6300,\underline{0.8670},0.7817,0.8106
SAW,LR,0.8189,0.8375,\underline{0.8542},0.7946,0.8250,0.8244,0.7802,0.7800,\underline{0.8762},0.7810,\textbf{0.7867},0.8097,0.7838,0.8257
SAW,RSVM,\textbf{0.8606},0.8500,\textbf{0.9375},0.7946,\textbf{0.8740},\textbf{0.8661},\underline{0.8187},\textbf{0.8400},\textbf{0.8929},0.8714,\textbf{0.7867},\textbf{0.8685},\textbf{0.8290},\textbf{0.8514}
SAW,MLP,0.8189,0.8500,\underline{0.8542},0.7946,0.8240,0.8244,0.7771,0.7800,0.8179,0.8714,0.6467,0.8277,0.7590,0.7860
SAW,LSTM,0.7372,0.8333,0.6250,0.8393,0.6778,0.7321,0.6950,0.7800,0.7833,0.8648,0.6700,0.8139,0.7674,0.7541
SAW,CNN,0.7877,0.8542,0.7292,0.8393,0.7643,0.7842,0.7452,0.7800,0.8267,0.8076,0.7500,0.8063,0.7788,0.7962


==> fig_tex/model_params_all.csv <==
FT&RF&class weight: $\text{balanced}$; max depth $\in\{10,20\}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators $\in\{30,50\}$&class weight $\in\{\text{None},\text{balanced}\}$; max depth $\in\{10,15,20\}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators $\in\{40,50,70\}$
FT&GBM&learning rate $\in\{0.1,0.2\}$; max depth $\in\{2,4\}$; max features $\in\{4,5,6,\text{auto}\}$; min samples leaf: $1$; min samples split $\in\{2,4\}$; n estimators $\in\{100,150,50\}$&learning rate $\in\{0.1,0.2\}$; max depth $\in\{10,2,4\}$; max features $\in\{4,\text{auto}\}$; min samples leaf: $1$; min samples split $\in\{2,6\}$; n estimators $\in\{100,50\}$
FT&XGBoost&colsample bytree: $0.6$; eval metric: $\text{error}$; gamma $\in\{0.1,0.5\}$; max depth $\in\{5,8\}$; min child weight: $1$; subsample: $0.6$; use label encoder: $\text{False}$&colsample bytree $\in\{0.6,0.7\}$; eval metric: $\text{error}$; gamma: $0.1$; max depth $\in\{5,8\}$; min child weight $\in\{1,2.0\}$; subsample $\in\{0.5,0.6\}$; use label encoder: $\text{False}$
FT&LR&C $\in\{0.001,0.005\}$; max iter: $200$; penalty: $\text{l2}$&C $\in\{0.05,0.1\}$; max iter $\in\{100,200\}$; penalty: $\text{l2}$
FT&RSVM&C $\in\{0.2,0.5,1.0,2.0\}$; gamma $\in\{\text{auto},\text{scale}\}$; kernel: $\text{rbf}$; max iter $\in\{1000,200,500\}$&C $\in\{0.2,0.5,1.0\}$; gamma $\in\{0.1,\text{auto},\text{scale}\}$; kernel: $\text{rbf}$; max iter $\in\{1000,200,500\}$
FT&MLP&alpha $\in\{0.001,0.005,0.01\}$; hidden layer sizes $\in\{[100, 20],[40, 10]\}$; max iter: $1000$&alpha $\in\{0.001,0.005\}$; hidden layer sizes $\in\{[100, 20],[40, 10]\}$; max iter: $1000$
FTF&RF&class weight: $\text{None}$; max depth $\in\{10,3\}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators $\in\{10,100\}$&class weight: $\text{None}$; max depth $\in\{10,3,5\}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators $\in\{10,100,30\}$
FTF&GBM&learning rate $\in\{0.1,0.2\}$; max depth $\in\{2,3\}$; max features: $4$; min samples leaf $\in\{1,3\}$; min samples split $\in\{2,4\}$; n estimators $\in\{100,50\}$&learning rate $\in\{0.15,0.5\}$; max depth $\in\{2,4\}$; max features: $\text{sqrt}$; min samples leaf: $3$; min samples split: $4$; n estimators $\in\{150,50\}$
FTF&XGBoost&eval metric: $\text{error}$; gamma: $2$; use label encoder: $\text{False}$&colsample bytree: $0.7$; eval metric: $\text{error}$; gamma $\in\{0.5,2.0\}$; max depth $\in\{5,8\}$; min child weight: $2.0$; subsample: $0.5$; use label encoder: $\text{False}$
FTF&LR&C: $1.0$; max iter: $100$; penalty: $\text{l2}$&C: $1.0$; max iter: $100$; penalty: $\text{l2}$
FTF&RSVM&C $\in\{3.0,4.0\}$; gamma: $\text{scale}$; kernel: $\text{rbf}$; max iter: $500$&C $\in\{3.0,4.0\}$; gamma: $\text{scale}$; kernel: $\text{rbf}$; max iter: $500$
FTF&MLP&alpha: $0.01$; hidden layer sizes: $[20, 10]$&alpha: $0.01$; hidden layer sizes $\in\{[10, 12],[20, 10]\}$
FR&RF&class weight $\in\{\text{None},\text{balanced}\}$; max depth $\in\{20,25,50\}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators $\in\{150,40,50\}$&class weight $\in\{\text{None},\text{balanced}\}$; max depth $\in\{10,20\}$; max features $\in\{\text{auto},\text{log2}\}$; min samples leaf: $1$; n estimators $\in\{40,50\}$
FR&GBM&learning rate $\in\{0.1,0.2\}$; max depth $\in\{2,4\}$; max features $\in\{4,\text{auto},\text{log2}\}$; min samples leaf $\in\{1,3\}$; min samples split $\in\{2,4\}$; n estimators $\in\{100,150,50\}$&learning rate $\in\{0.1,0.2\}$; max depth $\in\{2,4,5\}$; max features $\in\{4,5,6,\text{auto}\}$; min samples leaf: $1$; min samples split $\in\{2,4\}$; n estimators $\in\{100,150,50\}$
FR&XGBoost&colsample bytree $\in\{0.6,0.7\}$; eval metric: $\text{error}$; gamma: $0.1$; max depth $\in\{5,8\}$; min child weight $\in\{1,2.0\}$; subsample $\in\{0.5,0.6\}$; use label encoder: $\text{False}$&colsample bytree $\in\{0.6,0.7\}$; eval metric: $\text{error}$; gamma $\in\{0.1,0.5\}$; max depth: $8$; min child weight $\in\{1,2.0\}$; subsample $\in\{0.5,0.6\}$; use label encoder: $\text{False}$
FR&LR&C: $0.05$; max iter: $500$; penalty: $\text{l2}$&C $\in\{0.005,0.01\}$; max iter: $200$; penalty: $\text{l2}$
FR&RSVM&C $\in\{0.05,0.5,1.0,2.0\}$; gamma $\in\{0.1,\text{auto},\text{scale}\}$; kernel: $\text{rbf}$; max iter $\in\{1000,500\}$&C: $1$; gamma: $\text{scale}$; kernel: $\text{rbf}$; max iter $\in\{1000,500\}$
FR&MLP&alpha $\in\{0.001,0.005\}$; hidden layer sizes: $[40, 10]$; max iter $\in\{1000,700,800\}$&alpha $\in\{0.001,0.005\}$; hidden layer sizes: $[40, 10]$; max iter $\in\{1000,500\}$
SAW&RF&class weight: $\text{None}$; max depth: $\text{None}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators: $100$&class weight: $\text{None}$; max depth: $\text{None}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators: $100$
SAW&GBM&learning rate $\in\{0.01,0.5\}$; max depth $\in\{2,7,8\}$; max features $\in\{\text{log2},\text{sqrt}\}$; min samples leaf $\in\{10,3\}$; min samples split $\in\{2,3,4\}$; n estimators $\in\{150,50\}$&learning rate $\in\{0.05,0.1\}$; max depth $\in\{2,5\}$; max features $\in\{4,5\}$; min samples leaf: $1$; min samples split: $2$; n estimators $\in\{100,50\}$
SAW&XGBoost&colsample bytree $\in\{0.8,1.0\}$; eval metric: $\text{error}$; gamma $\in\{1.5,2,2.5\}$; max depth $\in\{5,8\}$; min child weight: $1$; subsample $\in\{0.3,0.6\}$; use label encoder: $\text{False}$&colsample bytree: $0.6$; eval metric: $\text{error}$; gamma $\in\{1.5,2\}$; max depth: $7$; min child weight $\in\{1.0,5\}$; subsample: $0.8$; use label encoder: $\text{False}$
SAW&LR&C $\in\{0.005,0.5\}$; max iter: $200$; penalty: $\text{l2}$&C: $1.0$; max iter: $100$; penalty: $\text{l2}$
SAW&RSVM&C $\in\{1.0,2.0\}$; gamma: $\text{scale}$; kernel: $\text{rbf}$; max iter: $500$&C $\in\{1.0,2.0,4.0\}$; gamma: $\text{scale}$; kernel: $\text{rbf}$; max iter: $500$
SAW&MLP&alpha: $0.01$; hidden layer sizes: $[80, 200, 80]$; max iter: $500$&alpha: $0.01$; hidden layer sizes $\in\{[20, 50, 20],[80, 200, 80]\}$; max iter: $500$

==> model_params_all.csv <==
FT&RF&class weight: $\text{balanced}$; max depth $\in\{10,20\}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators $\in\{30,50\}$&class weight $\in\{\text{None},\text{balanced}\}$; max depth $\in\{10,15,20\}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators $\in\{40,50,70\}$
FT&GBM&learning rate $\in\{0.1,0.2\}$; max depth $\in\{2,4\}$; max features $\in\{4,5,6,\text{auto}\}$; min samples leaf: $1$; min samples split $\in\{2,4\}$; n estimators $\in\{100,150,50\}$&learning rate $\in\{0.1,0.2\}$; max depth $\in\{10,2,4\}$; max features $\in\{4,\text{auto}\}$; min samples leaf: $1$; min samples split $\in\{2,6\}$; n estimators $\in\{100,50\}$
FT&XGBoost&colsample bytree: $0.6$; eval metric: $\text{error}$; gamma $\in\{0.1,0.5\}$; max depth $\in\{5,8\}$; min child weight: $1$; subsample: $0.6$; use label encoder: $\text{False}$&colsample bytree $\in\{0.6,0.7\}$; eval metric: $\text{error}$; gamma: $0.1$; max depth $\in\{5,8\}$; min child weight $\in\{1,2.0\}$; subsample $\in\{0.5,0.6\}$; use label encoder: $\text{False}$
FT&LR&C $\in\{0.001,0.005\}$; max iter: $200$; penalty: $\text{l2}$&C $\in\{0.05,0.1\}$; max iter $\in\{100,200\}$; penalty: $\text{l2}$
FT&RSVM&C $\in\{0.2,0.5,1.0,2.0\}$; gamma $\in\{\text{auto},\text{scale}\}$; kernel: $\text{rbf}$; max iter $\in\{1000,200,500\}$&C $\in\{0.2,0.5,1.0\}$; gamma $\in\{0.1,\text{auto},\text{scale}\}$; kernel: $\text{rbf}$; max iter $\in\{1000,200,500\}$
FT&MLP&alpha $\in\{0.001,0.005,0.01\}$; hidden layer sizes $\in\{[100, 20],[40, 10]\}$; max iter: $1000$&alpha $\in\{0.001,0.005\}$; hidden layer sizes $\in\{[100, 20],[40, 10]\}$; max iter: $1000$
FTF&RF&class weight: $\text{None}$; max depth $\in\{10,3\}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators $\in\{10,100\}$&class weight: $\text{None}$; max depth $\in\{10,3,5\}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators $\in\{10,100,30\}$
FTF&GBM&learning rate $\in\{0.1,0.2\}$; max depth $\in\{2,3\}$; max features: $4$; min samples leaf $\in\{1,3\}$; min samples split $\in\{2,4\}$; n estimators $\in\{100,50\}$&learning rate $\in\{0.15,0.5\}$; max depth $\in\{2,4\}$; max features: $\text{sqrt}$; min samples leaf: $3$; min samples split: $4$; n estimators $\in\{150,50\}$
FTF&XGBoost&eval metric: $\text{error}$; gamma: $2$; use label encoder: $\text{False}$&colsample bytree: $0.7$; eval metric: $\text{error}$; gamma $\in\{0.5,2.0\}$; max depth $\in\{5,8\}$; min child weight: $2.0$; subsample: $0.5$; use label encoder: $\text{False}$
FTF&LR&C: $1.0$; max iter: $100$; penalty: $\text{l2}$&C: $1.0$; max iter: $100$; penalty: $\text{l2}$
FTF&RSVM&C $\in\{3.0,4.0\}$; gamma: $\text{scale}$; kernel: $\text{rbf}$; max iter: $500$&C $\in\{3.0,4.0\}$; gamma: $\text{scale}$; kernel: $\text{rbf}$; max iter: $500$
FTF&MLP&alpha: $0.01$; hidden layer sizes: $[20, 10]$&alpha: $0.01$; hidden layer sizes $\in\{[10, 12],[20, 10]\}$
FR&RF&class weight $\in\{\text{None},\text{balanced}\}$; max depth $\in\{20,25,50\}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators $\in\{150,40,50\}$&class weight $\in\{\text{None},\text{balanced}\}$; max depth $\in\{10,20\}$; max features $\in\{\text{auto},\text{log2}\}$; min samples leaf: $1$; n estimators $\in\{40,50\}$
FR&GBM&learning rate $\in\{0.1,0.2\}$; max depth $\in\{2,4\}$; max features $\in\{4,\text{auto},\text{log2}\}$; min samples leaf $\in\{1,3\}$; min samples split $\in\{2,4\}$; n estimators $\in\{100,150,50\}$&learning rate $\in\{0.1,0.2\}$; max depth $\in\{2,4,5\}$; max features $\in\{4,5,6,\text{auto}\}$; min samples leaf: $1$; min samples split $\in\{2,4\}$; n estimators $\in\{100,150,50\}$
FR&XGBoost&colsample bytree $\in\{0.6,0.7\}$; eval metric: $\text{error}$; gamma: $0.1$; max depth $\in\{5,8\}$; min child weight $\in\{1,2.0\}$; subsample $\in\{0.5,0.6\}$; use label encoder: $\text{False}$&colsample bytree $\in\{0.6,0.7\}$; eval metric: $\text{error}$; gamma $\in\{0.1,0.5\}$; max depth: $8$; min child weight $\in\{1,2.0\}$; subsample $\in\{0.5,0.6\}$; use label encoder: $\text{False}$
FR&LR&C: $0.05$; max iter: $500$; penalty: $\text{l2}$&C $\in\{0.005,0.01\}$; max iter: $200$; penalty: $\text{l2}$
FR&RSVM&C $\in\{0.05,0.5,1.0,2.0\}$; gamma $\in\{0.1,\text{auto},\text{scale}\}$; kernel: $\text{rbf}$; max iter $\in\{1000,500\}$&C: $1$; gamma: $\text{scale}$; kernel: $\text{rbf}$; max iter $\in\{1000,500\}$
FR&MLP&alpha $\in\{0.001,0.005\}$; hidden layer sizes: $[40, 10]$; max iter $\in\{1000,700,800\}$&alpha $\in\{0.001,0.005\}$; hidden layer sizes: $[40, 10]$; max iter $\in\{1000,500\}$
SAW&RF&class weight: $\text{None}$; max depth: $\text{None}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators: $100$&class weight: $\text{None}$; max depth: $\text{None}$; max features: $\text{auto}$; min samples leaf: $1$; n estimators: $100$
SAW&GBM&learning rate $\in\{0.01,0.5\}$; max depth $\in\{2,7,8\}$; max features $\in\{\text{log2},\text{sqrt}\}$; min samples leaf $\in\{10,3\}$; min samples split $\in\{2,3,4\}$; n estimators $\in\{150,50\}$&learning rate $\in\{0.05,0.1\}$; max depth $\in\{2,5\}$; max features $\in\{4,5\}$; min samples leaf: $1$; min samples split: $2$; n estimators $\in\{100,50\}$
SAW&XGBoost&colsample bytree $\in\{0.8,1.0\}$; eval metric: $\text{error}$; gamma $\in\{1.5,2,2.5\}$; max depth $\in\{5,8\}$; min child weight: $1$; subsample $\in\{0.3,0.6\}$; use label encoder: $\text{False}$&colsample bytree: $0.6$; eval metric: $\text{error}$; gamma $\in\{1.5,2\}$; max depth: $7$; min child weight $\in\{1.0,5\}$; subsample: $0.8$; use label encoder: $\text{False}$
SAW&LR&C $\in\{0.005,0.5\}$; max iter: $200$; penalty: $\text{l2}$&C: $1.0$; max iter: $100$; penalty: $\text{l2}$
SAW&RSVM&C $\in\{1.0,2.0\}$; gamma: $\text{scale}$; kernel: $\text{rbf}$; max iter: $500$&C $\in\{1.0,2.0,4.0\}$; gamma: $\text{scale}$; kernel: $\text{rbf}$; max iter: $500$
SAW&MLP&alpha: $0.01$; hidden layer sizes: $[80, 200, 80]$; max iter: $500$&alpha: $0.01$; hidden layer sizes $\in\{[20, 50, 20],[80, 200, 80]\}$; max iter: $500$
